Lowering qubit requirements for quantum simulations of fermionic systems

The mapping of fermionic states onto qubit states, as well as the mapping of fermionic Hamiltonian into quantum gates enables us to simulate electronic systems with a quantum computer. Benefiting the understanding of many-body systems in chemistry and physics, quantum simulation is one of the great promises of the coming age of quantum computers. One challenge in realizing simulations on near-term quantum devices is the large number of qubits required by such mappings. In this work, we develop methods that allow us to trade-off qubit requirements against the complexity of the resulting quantum circuit. We first show that any classical code used to map the state of a fermionic Fock space to qubits gives rise to a mapping of fermionic models to quantum gates. As an illustrative example, we present a mapping based on a non-linear classical error correcting code, which leads to significant qubit savings albeit at the expense of additional quantum gates. We proceed to use this framework to present a number of simpler mappings that lead to qubit savings with only a very modest increase in gate difficulty. We discuss the role of symmetries such as particle conservation, and savings that could be obtained if an experimental platform could easily realize multi-controlled gates.

==> supplementary.txt <==
theta[i_,j_]:=If[i>j,-1,1];
sign[i_]:=If[i<0,-1,1];
delta[i_,j_]:=If[i==j,-1,1];
Clear[w];Clear[binfun];Clear[u];


(* for the description of the following 4 subroutines as well as the main routine see the documentation pdf *)

binrules[A_]:=(
(* simplifies a binary expression according to binary rules *)
        Return[Expand[A]//.{
                a_*b_:>Mod[a,2] b/;NumberQ[a],
                a_^c_:>a/;NumberQ[c]
        }];
);


extractor=
{
(* implements the extraction superoperator *)
        binfun[a_+b_]:>binfun[a]*binfun[b],
        binfun[b_]:>(-1)^Mod[b,2]/;NumberQ[b],
        binfun[w[i_]]:>Z[i],
        binfun[A_]:>dissolve[A]
};



dissolve[A_]:=(
(* decomposes controlled gates*)
        Return[1-2*(A//.{w[i_]:>1/2*(1-Z[i])})];
);

pauliaction[A_]:=(
(* implements the algebra of the occuring pauli operators *)
        Return[Expand[A]//.{
                Z[i_]^a_:>Z[i]^Mod[a,2]/;NumberQ[a],
                X[i_]*Z[i_]:>-I*Y[i]
        }];
);


transform[a_,DEC_,ENCmtx_]:=(
(* transforms the input Hamiltonian *)
(* a... input Hamiltonian | DEC... decoding function | ENCmtx... encoding matrix *)
        Block[{sysdim,binfundim,parity,flip,ll,hamil,lilhelper,store,ee,lll,i,j,k,update},
                sysdim=Length[DEC];
                binfundim=Length[ENCmtx];
                parity=ConstantArray[0,sysdim];
                flip=ConstantArray[0,sysdim];
                parity[[1]]=0;
                For[i=1,i<(sysdim+1),i++,
                        flip[[i]]=pauliaction[binfun[binrules[DEC[[i]]]]//.extractor];
                        If[i>1,parity[[i]]=binrules[parity[[i-1]]+DEC[[i-1]]];];
                ];
                ll=Length[a];
                hamil=0;
                For[i=1,i<(ll+1),i++,
                        lll=Length[a[[i]]]-1;
                        lilhelper=1.0;
                        store=1;
                        For[j=1,j<lll,j++,
                                For[k=j+1,k<lll+1,k++,
                                        lilhelper=lilhelper*theta[Abs[a[[i,j]]],Abs[a[[i,k]]]];
                                ];
                        ];
                        store=lilhelper;
                        (*that was the phase from anticommutations in the parity operations*)
                        For[j=1,j<(lll+1),j++,
                                lilhelper=1.0;
                                For[k=j+1,k<(lll+1),k++,
                                        lilhelper=lilhelper*delta[Abs[a[[i,k]]],Abs[a[[i,j]]]];
                                ];
                                store=1/2*(1+sign[a[[i,j]]]*lilhelper*flip[[Abs[a[[i,j]]]]])*store;
                        ];

                        lilhelper=0;
                        For[j=1,j<(lll+1),j++,
                                lilhelper=lilhelper+parity[[Abs[a[[i,j]]]]];
                        ];

                        store=pauliaction[store*(binfun[binrules[lilhelper]]//.extractor)];
                        ee=ConstantArray[0,sysdim];
                        For[j=1,j<(lll+1),j++,
                                ee[[Abs[a[[i,j]]]]]=ee[[Abs[a[[i,j]]]]]+1;
                        ];
                        ee=Mod[ee,2];
                        (*occupation change vector is obtained*)
                        update=0;
                        lilhelper=1;
                        If[Total[ee]>0,
                                For[j=1,j<sysdim+1,j++,
                                        If[ee[[j]]==1,update=update+ENCmtx[[All,j]];];
                                ];
                                update=Mod[update,2];
                                (*that was the string of bits to be updated*)
                                For[j=1,j<binfundim+1,j++,
                                        If[update[[j]]==1,lilhelper=lilhelper*X[j];];
                                ];
                                (*that was the entire update operator*)
                        ];
                        store=lilhelper*store;
                        store=pauliaction[store];
                        hamil=pauliaction[hamil+store*a[[i,lll+1]]];
                ];
                Return[Expand[Simplify[pauliaction[hamil]]]];
        ];
);



concat[innerdec_,innerenc_,outerdec_,outerenc_]:=(
(* concatenates two decoding functions and two encoding matrices, such that the global encoding = innerenc x outerenc, and the global decoding  = outerdec x innerdec *)
(* innerdec... inner decoding function featuring w[i] | innerenc... encoding matrix to innerdec | outerdec ... outer decoding function, again with w[i] | outernec ... encoding matrix to outerdec *)
        Block[{condec,conenc, u},
                condec=outerdec//.{w[i_]->u[i]};
                condec=condec//.{u[i_]:>(innerdec[[i]])/;NumberQ[i]};
                condec=binrules[Expand[condec]];
                conenc=Dot[innerenc,outerenc];
                Print[ToString[condec]<>"\n"<>ToString[conenc]];
                Return[0];
        ];
);


BKmatrix[dim_]:=(
(* outputs the binary tree matrix used for the encoding *)
(* dim... matrix dimension is dim x dim *)
        Block[{mtx,reps,b,a},
                reps=Ceiling[Log[2,dim]];
                mtx={{1,0},{1,1}};
                For[a=2,a<reps+1,a++,
                        mtx=KroneckerProduct[{{1,0},{0,1}},mtx];
                        For[b=1,b<2^(a-1)+1,b++,
                                mtx[[2^a,b]]=1;
                        ];
                ];
                mtx=mtx[[1;;dim,1;;dim]];
                Return[mtx];
        ];
);

invBKmatrix[dim_]:=(
(* outputs the inverse of the binary tree matrix utilized for the decoding *)
(* dim... matrix dimension is dim x dim *)
        Block[{mtx,a,reps},
                reps=Ceiling[Log[2,dim]];
                mtx={{1,0},{1,1}};
                For[a=2,a<reps+1,a++,
                        mtx=KroneckerProduct[{{1,0},{0,1}},mtx];
                        mtx[[2^a,2^(a-1)]]=1;
                ];
                        mtx=mtx[[1;;dim,1;;dim]];
                        Return[mtx];
        ];
);



decJW[dim_]:=(
(* decoding function for Jordan-Wigner transforms *)
(* dim... number of orbitals *)
        Block[{DEC,i},
        DEC=ConstantArray[0,dim];
        For[i=1,i<dim+1,i++,
                DEC[[i]]=w[i];
        ];
        Return[DEC];
        ];
);


segdec[declist_,qubits_]:=(
(* appends a list of decoding functions to a global decoding *)
(* declist... list of decoding functions, each decoding is again a list of the components | qubits... list of integers that give the dimension of the qubit space for the respective decoding *)
        Block[{coats,runner,a,resdec},
                coats=Length[qubits];
                runner=qubits[[1]];
                resdec=declist[[1]];
                For[a=2,a<coats+1,a++,
                        resdec=Join[resdec,(declist[[a]]/.{w[i_]:>w[i+runner]/;NumberQ[i]})];
                        runner=runner+qubits[[a]];
                ];
                Return[resdec];
        ];
);

segenc[enclist_]:=(
(* appends a list of encoding matrices  to a global encoding*)
(* enclist... list of encoding matrices, stored as 2-dimensional lists, so the entire object has the dimension 3 *)
        Block[{l,ll,lll,resenc,a},
                lll=Length[enclist];
                ll=0;
                l=0;
                For[a=1,a<(lll+1),a++,
                        ll=ll+Length[enclist[[a]]];
                        l=l+Length[enclist[[a,1]]];
                ];
                resenc=ConstantArray[0,{ll,l}];
                l=0;
                ll=0;
                For[a=1,a<lll+1,a++,
                        resenc[[ll+1;;ll+Length[enclist[[a]]], l+1;;l+Length[enclist[[a,1]]]]]=enclist[[a]];
                        ll=ll+Length[enclist[[a]]];
                        l=l+Length[enclist[[a,1]]];
                ];
                Return[resenc];
        ];
);

decChecksum[sites_,odd_]:=(
(* decoding function for checksum codes *)
(* sites... N, number of orbitals | odd... either 1 or 0, if 1 we encode all states with odd Hamming-weight *)
        Block[{a,allin},
                allin=0;
                For[a=1,a<sites,a++,
                        allin=allin+w[a];
                ];
                Return[Join[decJW[sites-1],{allin+odd}]];
        ];
);

encChecksum[sites_]:=(
(* matrix for checksum codes *)
(* sites... matrix dimension is sites-1 x sites *)
        Block[{mtx,a},
                mtx=ConstantArray[0,{sites-1,sites}];
                For[a=1,a<sites,a++,mtx[[a,a]]=1;];
                Return[mtx];
        ];
);



countplusplus[argo_,bitnum_]:=(
(* counts the number of Pauli operators in the Hamiltonian and the number of terms resulting, neglecting the constant term and identities   *)
(* argo ... Hamiltonian with X[i], Y[j], Z[k] - tensor products | bitnum ... number of qubits the Hamiltonian lives on *)
        Block[{arg,leng,lleng,sample,test,list,gates,a,b},
                (* expanding the argument *)
                arg=Expand[argo];
                leng=Length[arg];
                gates=0;
                list={};
                For[a=1,a<leng+1,a++,
                        lleng=Length[arg[[a]]];
                        If[lleng>0,
                                sample=ConstantArray[0,bitnum];
                                If[lleng==1,
                                        If[arg[[a,0]]==X,sample[[arg[[a,1]]]]=1;];
                                        If[arg[[a,0]]==Y,sample[[arg[[a,1]]]]=2;];
                                        If[arg[[a,0]]==Z,sample[[arg[[a,1]]]]=3;];
                                ,
                                        For[b=1,b<lleng+1,b++,
                                                If[Length[arg[[a,b]]]>0,
                                                        If[arg[[a,b,0]]==X,sample[[arg[[a,b,1]]]]=1;];
                                                        If[arg[[a,b,0]]==Y,sample[[arg[[a,b,1]]]]=2;];
                                                        If[arg[[a,b,0]]==Z,sample[[arg[[a,b,1]]]]=3;];
                                                ];
                                        ];
                                ];
                                If[Total[sample]>0,
                                        lleng=Length[list];
                                        test=True;
                                        For[b=1,b<lleng+1,b++,
                                                test=test&&(list[[b]]!=sample);
                                        ];
                                        If[test,
                                                list=Join[list,{sample}];
                                                gates=gates+Total[Unitize[sample]];
                                        ];
                                ];
                        ];
                ];
                leng=Length[list];
                Print[" gate count = "<>ToString[gates]<>"\n number of terms = "<>ToString[leng]];
                Return[0];
        ];
);

lineardecode[mtx_]:=(
(* outputs a linear decoding function when given a matrix*)
(* mtx... matrix given *)
        Block[{codedim,sysdim,res,a,b},sysdim=Length[mtx];
                codedim=Length[mtx[[1]]];
                res=ConstantArray[0,sysdim];
                For[a=1,a<(sysdim+1),a++,
                        For[b=1,b<(codedim+1),b++,
                                If[mtx[[a,b]]==1,res[[a]]=res[[a]]+w[b];];
                        ];
                ];
                Return[res];
        ];
);

